Efficient First-order Methods for Convex Minimization: a Constructive Approach

We describe a novel constructive technique for devising efficient first-order methods for a wide range of large-scale convex minimization settings, including smooth, non-smooth, and strongly convex minimization. The technique builds upon a certain variant of the conjugate gradient method to construct a family of methods such that a) all methods in the family share the same worst-case guarantee as the base conjugate gradient method, and b) the family includes a fixed-step first-order method. We demonstrate the effectiveness of the approach by deriving optimal methods for the smooth and non-smooth cases, including new methods that forego knowledge of the problem parameters at the cost of a one-dimensional line search per iteration, and a universal method for the union of these classes that requires a three-dimensional search per iteration. In the strongly convex case, we show how numerical tools can be used to perform the construction, and show that the resulting method offers an improved worst-case bound compared to Nesterov's celebrated fast gradient method.

==> strongly_convex_comparison_bounded_distance.txt <==
N  FGM  TMM  GFOM   SSEP    FactoredSSEP GFOMAdrien FactoredSSEPNew
1  0.164994444567  40.5  0.123122715369     0.123122715369 0.123122715369 0.123122715369    0.123122715353425
2  0.110450826551  32.805  0.0597367537575  0.059736068286383  0.059736068287251 0.0597367537575    0.059736068287251
3  0.164370380697  26.57205  0.0354610053211    0.035458084149312   0.035458084215650 0.0354610053211   0.035458084215650
4  0.174756088653  21.5233605  0.0233457745128      0.023339375753760   0.023339384223134 0.0233457745128   0.023339376220020
5  0.169342118541  17.433922005  0.0163728123133    0.016361990249909   0.016361991758644 0.0163728123133   0.016361990295831
6  0.158086538074  14.1214768241  0.0119791395115   0.011963291679133   0.011963293565073 0.0119791395115   0.011963292003860
7  0.144886323039  11.4383962275  0.00903148568065  0.009010286781739   0.009010265695362 0.00903148568065  0.009010282424491
8  0.131411467876  9.26510094426  0.00696121869748  0.006934575184543   0.006934570079304 0.00696121869748  0.006934573198700
9  0.118410488198  7.50473176485  0.00545586649403  0.005423853069317   0.005423864276318 0.00545586649403  0.005423853488966
10  0.106214432812  6.07883272953  0.00433144682299     0.004294452340501   0.004294487324493 0.00433144682299  0.004294453590526
12  0.0846556388928  3.98832215384  0.00280786551201    0.002764575274654   0.002764507420599 0.00280786551201  0.002764581902257
14  0.0668396183593  2.61673816514  0.00186772536087    0.001818605347848   0.001818481465842 0.00186772536087  0.001818606692230
16  0.0523636899805  1.71684191015  0.001263279601      0.001210118136970   0.001210106727311 0.001263279601    0.001210122778231
18  0.0407289870762  1.12641997725  0.000863920644787   0.000810433346550527   0.000810444168215161 0.000863920644787   0.810435701946369e-3
21  0.0275768351259  0.598625759128  0.000495002074923  0.000444769616847351  0.000444664798668493 0.000495002074923    0.444770962596370e-3
25  0.0160085665585  0.257688760366  0.000238866119388  0.000198639235762849  0.000198704050972281 0.000238866119388    0.198640599046052e-3
28  0.0104628873288  0.136946372498  0.000139069763313  0.000107976596564504  0.000108122580549713 0.000139069763313    0.107977296384167e-3
33  0.00499241878517  0.0477502475398  5.67445521021e-05 0.390183162710194e-04  0.391460234055015e-04 5.67445521021e-05 0.390196640458385e-4
38  0.0022999917026  0.0166494818266  2.3222864636e-05  0.141310463337100e-04  0.148728610101858e-04 2.3222864636e-05   0.141326579207889e-4
43  0.00102800221925  0.00580531535177  9.5160352612e-06 0.513079571505932e-05  0.927947629753986e-05 9.5160352612e-06   0.512769880532252e-5
50  0.000348590564773  0.00132806994438  2.73275940964e-06 0.125589882847961e-05   0.927947629753986e-05 2.73275940964e-06   0.125026090885133e-5
57  0.000120041699118  0.000303819804832  8.79219145815e-07 0.307196303525259e-06  0.927947629753986e-05 0.785047053680439e-6   0.305743757091207e-6
66  3.08172862597e-05  4.56017228023e-05  2.58515058884e-07 0.052766458789884e-06  0.927947629753986e-05 0.159110566358578e-6   0.053253624765661e-6
76  6.90081518085e-06  5.54410490187e-06  5.81085275759e-08 0.102283215712465e-07 0.927947629753986e-05  0.289791117075682e-07  0.103134031911699e-7
